Discovery of two gravitationally lensed quasars in the Dark Energy Survey

We present spectroscopic confirmation of two new lensed quasars via data obtained at the 6.5m Magellan/Baade Telescope. The lens candidates have been selected from the Dark Energy Survey (DES) and WISE based on their multi-band photometry and extended morphology in DES images. Images of DES J0115-5244 show two blue point sources at either side of a red galaxy. Our long-slit data confirm that both point sources are images of the same quasar at $z_{s}=1.64.$ The Einstein Radius estimated from the DES images is $0.51$". DES J2200+0110 is in the area of overlap between DES and the Sloan Digital Sky Survey (SDSS). Two blue components are visible in the DES and SDSS images. The SDSS fiber spectrum shows a quasar component at $z_{s}=2.38$ and absorption compatible with Mg II and Fe II at $z_{l}=0.799$, which we tentatively associate with the foreground lens galaxy. The long-slit Magellan spectra show that the blue components are resolved images of the same quasar. The Einstein Radius is $0.68$" corresponding to an enclosed mass of $1.6\times10^{11}\,M_{\odot}.$ Three other candidates were observed and rejected, two being low-redshift pairs of starburst galaxies, and one being a quasar behind a blue star. These first confirmation results provide an important empirical validation of the data-mining and model-based selection that is being applied to the entire DES dataset.

==> materials/data/object_3020391689magerrs.txt <==
0.12711859235749687	0.19676178727490432	0.16137974330888882
0.1446112063495219	0.15362629505576972	102.25897189889766
0.16170950810295434	0.17040678937582418	17.51837863804113
0.15769254998699445	0.18052336148365375	57.02634968077752
0.15930902136479447	0.3982269261680598	0.4971624208844473

==> materials/data/object_3020391689magsumm.txt <==
19.807572610633226	20.692997568481523	21.76584627797819	20.94753095279129
19.121934402289185	19.648000084309118	20.291039749558678	27.57865809141787
19.118277741120664	19.744451642762996	20.352372081591042	25.484615567449445
19.274682814685676	19.74636153712799	20.407301315113276	26.395152435912276
21.077841842624217	21.85531191667659	23.074209947627377	22.52707530923792

==> materials/data/object_3020590400magerrs.txt <==
0.13246231891134458	0.1416928955356473	0.32964131144750447
0.15161502379494926	0.1494984570899113	90.34796943110021
0.15829979683596473	0.14789894117207295	58.86597543874043
0.15565962658665775	0.1523615725414417	1.7231444844562787
0.14550484040310205	0.18386821510365975	0.23597676874419937

==> materials/data/object_3020590400magsumm.txt <==
19.594825412031113	20.164888276119683	21.146685167483604	21.777359449536366
19.441592232493946	19.92493321733009	20.50024905379755	27.373236311968395
19.446505027462983	19.92623046767829	20.446172645556544	26.89485748800037
19.525734134205592	19.9677048582941	20.49692498929644	23.09564828491279
21.136713202053308	22.32060235366216	22.8027756789488	22.83815615631199

==> materials/data/object_3115345303magerrs.txt <==
0.08135127564501535	0.07388378290627093	0.4267997321877447
0.09771918244311525	0.07704666186695674	0.27599701401138005
0.0983277290095181	0.09582349330051525	0.1629033510698853
0.15058104129789868	0.11154016689805409	0.13344781336016254
0.14232403192331466	0.09325969042361286	0.20573349459891005

==> materials/data/object_3115345303mags.txt <==
{20.071756015051086}	20.810695952349796	21.04266690653182	22.662764040008444	22.725896197026096
{19.149781356399075}	20.066206496178083	20.066796221166953	21.33929293348944	21.260913579720732
{18.932689728019007}	19.842350965854394	20.19057449148328	20.464746018428677	20.445334382703876
{18.85788130538286}	20.213083968922444	20.212104080033434	19.95610946815402	19.78827275520869
{21.175861868783073}	21.902470751604948	22.034355134722958	22.037029802633775	25.651255924862966

